Scalable Multi-Objective Optimization for Robust Traffic Signal Control in Uncertain Environments

Intelligent traffic signal control is essential to modern urban management, with important impacts on economic efficiency, environmental sustainability, and quality of daily life. However, in current decades, it continues to pose significant challenges in managing large-scale traffic networks, coordinating intersections, and ensuring robustness under uncertain traffic conditions. This paper presents a scalable multi-objective optimization approach for robust traffic signal control in dynamic and uncertain urban environments. A multi-objective optimization model is proposed in this paper, which incorporates stochastic variables and probabilistic traffic patterns to capture traffic flow dynamics and uncertainty. We propose an algorithm named Adaptive Hybrid Multi-Objective Optimization Algorithm (AHMOA), which addresses the uncertainties of city traffic, including network-wide signal coordination, fluctuating patterns, and environmental impacts. AHMOA simultaneously optimizes multiple objectives, such as average delay, network stability, and system robustness, while adapting to unpredictable changes in traffic. The algorithm combines evolutionary strategies with an adaptive mechanism to balance exploration and exploitation, and incorporates a memory-based evaluation mechanism to leverage historical traffic data. Simulations are conducted in different cities including Manhattan, Paris, Sao Paulo, and Istanbul. The experimental results demonstrate that AHMOA consistently outperforms several state-of-the-art algorithms and the algorithm is competent to provide scalable, robust Pareto optimal solutions for managing complex traffic systems under uncertain environments.

==> coverletter.txt <==
Editor-in-Chief
IEEE Transactions on Intelligent Transportation Systems

Dear Editor-in-Chief,

I am pleased to submit our manuscript entitled "Scalable Multi-Objective Optimization for Robust Traffic Signal Control in Uncertain Environments" for your consideration for publication in the IEEE Transactions on Intelligent Transportation Systems.

This paper presents a novel multi-objective optimization approach tailored for dynamic and uncertain urban traffic environments. Our research introduces the Adaptive Hybrid Multi-Objective Optimization Algorithm (AHMOA), which addresses the complexities of large-scale traffic networks, such as fluctuating traffic patterns, network-wide signal coordination, and environmental uncertainties. Extensive simulations conducted across multiple cities, including Manhattan, Paris, São Paulo, and Istanbul, demonstrate AHMOA's superior performance in minimizing average delays, improving network stability, and enhancing robustness compared to state-of-the-art algorithms.

We believe that our contributions, particularly in developing a scalable solution for robust traffic signal optimization under uncertainty, align well with the scope of IEEE Transactions on Intelligent Transportation Systems. Our approach offers significant potential for real-world applications in intelligent traffic systems, contributing to more efficient and sustainable urban transportation management.

The manuscript is our original work and has not been submitted or published elsewhere. All authors have approved the submission, and we have no conflicts of interest to disclose.

Thank you for considering our manuscript for publication. We look forward to your feedback and hope that it will be of interest to the readers of IEEE Transactions on Intelligent Transportation Systems.

Sincerely,
Weian Guo
On behalf of all authors
